Exploring the Mass Segregation Effect of X-ray Sources in Globular Clusters. IV. Evidence of Black Hole Burning in $\omega$ Centauri

Using X-ray sources as sensitive probes of stellar dynamical interactions in globular clusters (GCs), we study the mass segregation and binary burning processes in $\omega$ Cen. We show that the mass segregation of X-ray sources is quenched in $\omega$ Cen, while the X-ray source abundance of $\omega$ Cen is much smaller than other GCs, and the binary hardness ratio (defined as $L_{\rm X}/(L_{\rm K}f_{b})$, with $f_{b}$ the binary fraction, $L_{\rm X}$ and $L_{\rm K}$ the cumulative X-ray and K band luminosity of GCs, respectively) of $\omega$ Cen is located far below the $L_{\rm X}/(L_{\rm K}f_{b})-\sigma_{c}$ correlation line of the dynamically normal GCs. These evidences suggest that the binary burning processes are highly suppressed in $\omega$ Cen, and other "heating mechanisms", very likely a black hole subsystem (BHS), are essential in the dynamical evolution of $\omega$ Cen. Through the "black hole burning" processes (i.e., dynamical hardening of the BH binaries), the BHS is dominating the energy production of $\omega$ Cen, which also makes $\omega$ Cen a promising factory of gravitational-wave sources in the Galaxy.

==> datafile1.txt <==
Title: Exploring the Mass Segregation Effect of X-ray Sources in　Globular
       Clusters. IV. Evidence of Black Hole Burning in Omega Centauri
Authors: Cheng Z.-Q., Li Z.-Y., Wang W., Li X.-D. and Xu X.-J.
Table: Main Chandra Source Catalog
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label         Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---          XID            X-ray catalog sequence number,
                                             sorted by RA
   5- 22 A18    ---          Name           IAU designation
  24- 33 F10.6  deg          RAdeg          Right Ascension in decimal degrees
                                             (J2000)
  35- 44 F10.6  deg          DEdeg          Declination in decimal degrees
                                             (J2000)
  46- 48 F3.1   arcsec       PosErr         1{sigma} positional uncertainty
  50- 54 F5.1   arcsec       R              Projected distance from cluster
                                             center (1)
  56- 62 A7     ---          PB             Binomial no-source probability
  64- 70 F7.1   ct           C-net-t        Full (0.5-8 keV) band
                                             aperture-corrected source counts
  72- 78 F7.1   ct         e_C-net-t        1{sigma} lower bound of C-net-t
  80- 86 F7.1   ct         E_C-net-t        1{sigma} upper bound of C-net-t
  88- 94 F7.1   ct           C-net-s        Soft (0.5-2 keV) band
                                             aperture-corrected source counts
  96-102 F7.1   ct         e_C-net-s        1{sigma} lower bound of C-net-s
 104-110 F7.1   ct         E_C-net-s        1{sigma} upper bound of C-net-s
 112-117 F6.1   ct           C-net-h        Hard (2-8 keV) band
                                             aperture-corrected source counts
 119-124 F6.1   ct         e_C-net-h        1{sigma} lower bound of C-net-h
 126-131 F6.1   ct         E_C-net-h        1{sigma} upper bound of C-net-h
 133-140 E8.2   phot/cm2/s   Flux-photon-t  Full (0.5-8 keV) band photon flux
 142-150 E9.2   phot/cm2/s   Flux-photon-s  Soft (0.5-8 keV) band photon flux
 152-160 E9.2   phot/cm2/s   Flux-photon-h  Hard (0.5-8 keV) band photon flux
 162-169 E8.2   erg/s        Lumin-tc       Absorption-corrected intrinsic
                                             0.5-8.0 keV luminosity (2) 
 171-178 E8.2   erg/s        Lumin-sc       Absorption-corrected intrinsic
                                             0.5-2.0 keV luminosity
 180-187 E8.2   erg/s        Lumin-hc       Absorption-corrected intrinsic
                                             2.0-8.0 keV luminosity
 189-193 F5.2   log(1/cm2)   NH             Absorption column density
 195-199 F5.2   log(1/cm2) e_NH             1{sigma} lower bound of NH
 201-205 F5.2   log(1/cm2) E_NH             1{sigma} upper bound of NH
 207-210 F4.2                PI             Phonton Index of powerlae model
 212-215 F4.2              e_PI             1{sigma} lower bound of PI
 217-220 F4.2              E_PI             1{sigma} upper bound of PI
 222-225 I4                  d.o.f          Cstatistic degrees of freedom
 227-230 I4                                 Cstatistic values 
                                             (using 1192 PHA bins)
--------------------------------------------------------------------------------
Note (1): The cluster center coordinates adopted is RA=13:26:47.24 and
    DEC=−47:28:46.45, Anderson & van der Marel (2010ApJ..710..1032)
Note (2): X-ray luminosities were derived from the model spectrum, assuming
    a distance of 5.2 kpc, Harris, W. E. (1996[2010 edition]AJ..112..1487)
--------------------------------------------------------------------------------
  1 132548.97-473128.5 201.454043 -47.524603 0.7 612.3 3.6E-27    56.9    48.4    65.5    49.3    42.0    57.0    7.6    3.8   12.0 4.25E-06  2.45E-06  6.51E-07 3.94E+31 3.38E+31 5.57E+30 21.17   NaN 21.47 3.30  NaN  NaN 1179  591
  2 132557.31-473249.4 201.488797 -47.547074 0.3 561.2 0.0E+00   183.7   169.2   198.3   132.8   121.0   144.8   50.8   42.6   59.1 7.16E-06  3.90E-06  2.16E-06 7.89E+31 4.42E+31 3.48E+31 21.21   NaN 21.54 2.17 1.82 2.64 1179  724
  3 132559.28-473348.3 201.497022 -47.563423 0.6 571.9 7.7E-09    38.5    29.2    48.3    21.6    16.0    27.6   16.9    9.7   24.7 8.71E-07  4.09E-07  4.02E-07 1.11E+31 3.38E+30 7.77E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  915
  4 132600.70-472911.1 201.502950 -47.486434 0.4 472.3 4.8E-12    58.1    48.1    68.2    39.1    31.5    47.3   18.9   12.9   25.4 1.10E-06  6.02E-07  3.80E-07 1.03E+31 6.95E+30 3.34E+30 20.91   NaN   NaN 2.53 1.89  NaN 1179  774
  5 132601.58-473305.8 201.506623 -47.551621 0.1 530.3 0.0E+00  2138.4  2091.3  2185.9  1054.1  1021.3  1087.2 1084.2 1050.5 1118.3 3.99E-05  1.54E-05  2.18E-05 7.89E+32 3.99E+32 3.89E+32 21.91 21.85 21.96 2.02 1.88 2.16 1179 1021
  6 132604.05-473513.4 201.516903 -47.587070 0.7 584.0 9.2E-07    35.2    25.9    45.0    21.5    15.8    27.8   13.6    6.6   21.1 8.51E-07  4.29E-07  3.49E-07 1.08E+31 3.27E+30 7.51E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  902
  7 132604.23-472804.8 201.517651 -47.468022 0.5 438.0 2.2E-05    27.3    19.5    35.7    18.0    12.5    24.2    9.3    4.1   15.0 4.76E-07  2.48E-07  1.74E-07 6.01E+30 1.82E+30 4.19E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  782
  8 132604.55-472741.1 201.518990 -47.461417 0.2 437.7 0.0E+00   149.2   135.5   163.0    97.2    86.5   108.0   52.0   43.4   60.7 2.60E-06  1.33E-06  9.74E-07 2.88E+31 1.21E+31 1.66E+31 20.91   NaN   NaN 1.77 1.52 2.11 1179  802
  9 132604.91-472901.7 201.520483 -47.483831 0.6 429.3 6.8E-06    14.7     7.6    22.3    16.0    10.0    22.6   -1.3    NaN    4.2 2.69E-07  2.27E-07 -2.56E-08 3.44E+30 1.04E+30 2.40E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  706
 10 132605.01-473151.4 201.520892 -47.530955 0.6 466.1 2.1E-07    30.1    22.4    38.2    10.5     6.1    15.4   19.6   13.5   26.3 6.25E-07  1.65E-07  4.43E-07 7.69E+30 2.33E+30 5.36E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  761
 11 132606.03-472919.6 201.525133 -47.488787 0.4 419.0 1.7E-16    43.8    34.9    53.2    31.3    24.2    38.8   12.6    7.3   18.3 8.79E-07  4.81E-07  2.73E-07 1.10E+31 3.33E+30 7.65E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  651
 12 132606.76-472238.1 201.528175 -47.377254 0.9 551.7 1.2E-06    15.3     8.2    22.9    19.8    14.5    25.5   -4.5    NaN    4.1 3.77E-07  4.15E-07 -1.16E-07 5.09E+30 1.54E+30 3.55E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  802
 13 132607.20-473031.2 201.530009 -47.508681 0.6 419.1 5.2E-08    29.1    21.9    36.7    14.7     9.9    19.9   14.4    9.1   20.1 4.90E-07  1.88E-07  2.64E-07 6.06E+30 1.84E+30 4.22E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  648
 14 132608.21-473032.8 201.534230 -47.509125 0.3 409.6 1.2E-31    61.9    52.7    71.2    57.2    49.2    65.3    4.7    0.9    8.8 1.03E-06  7.25E-07  8.53E-08 1.82E+31 1.57E+31 2.58E+30 21.55 21.38 21.74 3.30  NaN  NaN 1179  643
 15 132610.21-472657.5 201.542577 -47.449331 0.4 390.9 3.5E-10    30.1    23.5    37.2    18.7    13.9    23.9   11.4    6.9   16.4 5.11E-07  2.39E-07  2.11E-07 6.27E+30 1.90E+30 4.37E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  602
 16 132610.52-472557.3 201.543850 -47.432591 0.5 409.0 2.1E-08    27.0    20.5    34.0    16.5    12.0    21.6   10.5    6.0   15.5 4.64E-07  2.14E-07  1.96E-07 5.72E+30 1.73E+30 3.98E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  586
 17 132610.77-473505.1 201.544887 -47.584751 0.3 528.9 0.0E+00   152.6   138.8   166.6    25.6    19.6    32.0  127.0  114.6  139.5 3.70E-06  4.96E-07  3.29E-06 1.24E+32 3.72E+31 8.67E+31 22.42 22.25 22.70 1.39 0.89 2.72 1179  908
 18 132611.38-473559.8 201.547431 -47.599945 0.5 565.4 1.3E-26   100.2    87.8   112.7    58.6    50.2    67.0   41.6   32.6   51.1 2.39E-06  1.16E-06  1.05E-06 3.94E+31 2.28E+31 1.65E+31 21.68   NaN 21.87 2.23  NaN 2.70 1179  895
 19 132611.49-473708.4 201.547905 -47.619001 0.4 618.8 0.0E+00   196.2   181.4   211.1   102.0    91.6   112.5   94.2   83.6  104.8 1.77E-05  8.59E-06  8.62E-06 2.48E+32 1.22E+32 1.26E+32 21.36   NaN 21.72 1.98 1.58 2.48 1179  782
 20 132611.51-473402.8 201.547970 -47.567456 0.2 480.7 0.0E+00   430.2   408.5   452.1   380.0   360.2   400.0   50.2   41.3   59.2 7.27E-06  4.84E-06  9.25E-07 1.00E+32 8.58E+31 1.42E+31 21.36 21.26 21.45 3.30  NaN  NaN 1179  810
 21 132612.56-472831.4 201.552339 -47.475406 0.4 351.9 2.1E-07    24.4    18.6    30.8     9.8     5.9    14.1   14.6   10.4   19.5 5.91E-07  1.71E-07  3.92E-07 7.03E+30 2.13E+30 4.90E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  561
 22 132612.75-472411.7 201.553140 -47.403263 0.2 444.8 0.0E+00   186.4   172.0   201.0   120.3   109.0   131.8   66.1   57.1   75.2 3.38E-06  1.63E-06  1.31E-06 3.67E+31 1.43E+31 2.24E+31 20.93   NaN   NaN 1.68 1.42 1.86 1179  781
 23 132613.63-473441.4 201.556817 -47.578177 0.2 491.8 0.0E+00   362.4   342.6   382.4   223.2   208.0   238.6  139.2  126.6  152.0 7.91E-06  3.69E-06  3.30E-06 9.37E+31 3.49E+31 5.88E+31 21.13   NaN 21.31 1.62 1.44 1.88 1179  817
 24 132613.97-473019.6 201.558250 -47.505466 0.2 349.8 0.0E+00    84.3    74.5    94.2    40.6    34.1    47.6   43.7   36.8   51.1 1.44E-06  5.12E-07  8.18E-07 2.05E+31 5.36E+30 1.51E+31 21.32   NaN 21.74 1.25 0.89 1.74 1179  662
 25 132614.01-473543.3 201.558393 -47.595361 0.5 535.7 2.6E-13    50.5    40.9    60.2    12.2     7.7    17.0   38.3   30.1   47.0 1.19E-06  2.32E-07  9.61E-07 2.78E+31 3.82E+30 2.39E+31 21.87   NaN 22.23 0.68 0.26 1.32 1179  834
 26 132614.34-472241.6 201.559788 -47.378226 0.5 494.5 3.5E-09    41.3    32.9    50.2    15.3    10.7    20.4   26.0   19.0   33.4 7.47E-07  2.09E-07  5.12E-07 8.90E+30 2.70E+30 6.20E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  761
 27 132615.24-473108.6 201.563535 -47.519079 0.5 354.0 2.8E-04    11.2     6.7    16.3     9.9     6.3    14.0    1.4    0.0    4.3 1.88E-07  1.22E-07  2.50E-08 2.28E+30 6.92E+29 1.59E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  541
 28 132615.26-473021.0 201.563600 -47.505847 0.4 337.6 7.4E-09    20.3    14.9    26.3    17.2    12.8    22.3    3.1    0.6    6.1 3.45E-07  2.16E-07  5.76E-08 4.19E+30 1.27E+30 2.92E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  558
 29 132615.60-472225.7 201.565040 -47.373823 0.8 497.9 1.1E-06    12.8     6.2    20.0    17.9    12.8    23.3   -5.0    NaN    3.7 2.61E-07  2.72E-07 -1.12E-07 3.18E+30 9.66E+29 2.22E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  755
 30 132616.27-473058.5 201.567808 -47.516251 0.2 340.5 0.0E+00    71.1    62.2    80.0    55.4    47.8    63.1   15.6   11.4   20.5 1.45E-06  8.07E-07  3.56E-07 1.88E+31 1.29E+31 5.99E+30 21.51   NaN 21.79 2.55 1.83  NaN 1179  672
 31 132616.65-473054.1 201.569411 -47.515031 0.2 335.2 0.0E+00    77.2    68.0    86.5    37.6    31.4    44.3   39.6   33.3   46.5 1.55E-06  5.39E-07  8.82E-07 2.41E+31 5.17E+30 1.89E+31 21.37   NaN 21.90 1.06 0.59 1.78 1179  613
 32 132617.27-473408.1 201.571960 -47.568927 0.4 442.3 4.5E-19    54.2    44.9    63.6     2.0     0.0     5.4   52.2   43.7   60.8 9.05E-07  2.50E-08  9.53E-07 9.92E+31 6.04E+31 3.88E+31 22.88 22.58 23.01 2.32 0.91 2.62 1179  697
 33 132617.32-472952.8 201.572172 -47.498001 0.4 310.4 3.6E-11    16.3    11.6    21.5    16.8    12.6    21.7   -0.6    NaN    2.5 2.61E-07  2.00E-07 -1.04E-08 3.16E+30 9.58E+29 2.20E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  547
 34 132617.43-472337.7 201.572640 -47.393830 0.3 432.1 2.1E-30    69.8    60.4    79.3    32.2    26.3    38.6   37.6   30.6   44.9 1.20E-06  4.10E-07  7.07E-07 2.43E+31 1.01E+31 1.42E+31 21.96 21.49 22.13 1.75 1.47 1.87 1179  711
 35 132617.45-473053.5 201.572730 -47.514876 0.4 327.5 4.0E-07    17.1    12.3    22.5    12.1     8.5    16.4    4.9    2.1    8.4 2.86E-07  1.50E-07  9.07E-08 3.47E+30 1.05E+30 2.41E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  495
 36 132618.75-472109.1 201.578125 -47.352541 0.4 541.1 1.6E-25    74.6    63.5    85.8    59.6    51.2    68.1   15.0    8.0   22.4 1.39E-06  8.67E-07  3.00E-07 2.00E+31 1.49E+31 5.10E+30 21.46 21.13 21.76 2.77  NaN  NaN 1179  799
 37 132619.79-472910.2 201.582499 -47.486186 0.0 279.2 0.0E+00  1274.0  1238.2  1310.1  1253.0  1217.6  1288.8   21.0   16.2   26.4 2.16E-05  1.57E-05  3.92E-07 2.08E+32 1.79E+32 2.94E+31 20.91   NaN   NaN 3.30  NaN  NaN 1179  799
 38 132620.06-473014.8 201.583621 -47.504123 0.3 289.2 5.6E-12    22.4    17.2    28.1    15.6    11.6    20.2    6.8    3.7   10.5 3.51E-07  1.80E-07  1.17E-07 4.25E+30 1.29E+30 2.96E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  570
 39 132620.35-473002.6 201.584830 -47.500740 0.1 282.9 0.0E+00   707.1   680.4   734.1   395.4   375.4   415.5  311.8  294.0  329.7 1.11E-05  4.57E-06  5.37E-06 1.66E+32 6.75E+31 9.88E+31 21.62 21.48 21.74 1.73 1.52 1.94 1179  911
 40 132620.91-472448.5 201.587140 -47.413479 0.3 357.7 4.3E-19    39.3    32.5    46.6    11.3     7.8    15.4   28.0   22.3   34.2 6.57E-07  1.38E-07  5.15E-07 1.44E+31 2.31E+30 1.21E+31 21.88   NaN 22.35 0.81 0.22  NaN 1179  649
 41 132621.73-472935.8 201.590547 -47.493287 0.6 263.2 2.7E-04     6.2     3.1     9.9     7.1     4.4    10.5   -0.9    NaN    1.9 1.12E-07  9.44E-08 -1.83E-08 1.36E+30 4.11E+29 9.44E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  441
 42 132621.86-473049.2 201.591090 -47.513670 0.3 285.0 1.6E-22    26.5    21.2    32.4    24.8    20.0    30.3    1.6    0.0    3.8 4.12E-07  2.85E-07  2.79E-08 4.99E+30 1.51E+30 3.48E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  594
 43 132622.43-473317.8 201.593461 -47.554955 0.5 369.9 7.6E-09    19.5    14.3    25.4    17.7    13.2    22.8    1.8    0.0    4.6 3.38E-07  2.26E-07  3.49E-08 4.12E+30 1.25E+30 2.87E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  574
 44 132622.69-473212.1 201.594580 -47.536712 0.4 322.7 5.7E-10    21.3    16.2    26.9     6.6     3.9    10.0   14.7   10.6   19.4 3.77E-07  8.63E-08  2.85E-07 4.55E+30 1.38E+30 3.17E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  530
 45 132622.85-473008.9 201.595249 -47.502485 0.2 260.5 0.0E+00    60.9    52.8    69.0    37.7    31.7    44.3   23.2   18.4   28.6 9.44E-07  4.30E-07  3.95E-07 1.18E+31 3.51E+30 8.24E+30 21.05   NaN 21.69 1.38  NaN 2.16 1179  650
 46 132623.15-472250.6 201.596500 -47.380731 0.2 431.6 0.0E+00   155.3   142.1   168.7   104.9    94.4   115.5   50.4   42.4   58.6 2.72E-06  1.36E-06  9.66E-07 3.20E+31 1.64E+31 1.56E+31 21.33   NaN 21.63 2.03 1.62 2.51 1179  719
 47 132623.53-471925.0 201.598063 -47.323628 0.4 610.8 0.0E+00   141.6   129.1   154.2    98.2    88.0   108.4   43.4   36.4   51.0 1.04E-05  4.75E-06  3.69E-06 1.05E+32 3.87E+31 6.59E+31 20.95   NaN 21.30 1.62 1.37 1.94 1179  736
 48 132623.66-473044.0 201.598621 -47.512239 0.2 266.3 5.7E-19    29.1    23.7    35.2    15.9    12.0    20.3   13.3    9.5   17.6 4.57E-07  1.83E-07  2.28E-07 5.54E+30 1.68E+30 3.86E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  543
 49 132623.96-472730.3 201.599866 -47.458437 0.3 247.9 2.4E-08    12.9     9.2    17.3    10.0     7.0    13.7    2.9    1.0    5.5 2.03E-07  1.16E-07  5.05E-08 2.47E+30 7.48E+29 1.72E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  507
 50 132623.97-473159.5 201.599900 -47.533222 0.3 304.8 1.0E-08    18.8    13.9    24.3     7.9     5.0    11.4   10.9    7.2   15.3 2.96E-07  9.13E-08  1.89E-07 3.59E+30 1.09E+30 2.50E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  569
 51 132623.98-473611.9 201.599937 -47.603326 0.2 503.9 0.0E+00   236.6   220.1   253.3   120.4   109.0   132.0  116.2  104.2  128.3 5.57E-06  2.36E-06  2.88E-06 7.89E+31 2.57E+31 5.32E+31 21.40 21.09 21.68 1.48 1.26 1.70 1179  891
 52 132624.34-472646.4 201.601450 -47.446225 0.3 261.3 6.1E-13    18.6    14.2    23.7    14.0    10.4    18.3    4.6    2.2    7.6 3.16E-07  1.73E-07  8.62E-08 3.81E+30 1.15E+30 2.65E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  511
 53 132624.40-472657.5 201.601686 -47.449329 0.1 255.9 0.0E+00    63.6    55.5    71.9    42.1    35.7    48.9   21.6   17.0   26.9 1.00E-06  4.84E-07  3.74E-07 1.41E+31 8.28E+30 5.86E+30 21.60 21.37   NaN 2.25 2.05  NaN 1179  611
 54 132624.44-473302.6 201.601871 -47.550728 0.2 344.9 4.4E-41    67.4    58.7    76.3    18.4    14.1    23.4   49.0   41.8   56.8 1.24E-06  2.48E-07  9.87E-07 4.28E+31 1.86E+31 2.42E+31 22.35 22.06 22.57 1.81 0.93 2.84 1179  671
 55 132624.50-472610.9 201.602110 -47.436378 0.2 278.1 1.6E-42    50.5    43.1    57.9    25.9    21.0    31.5   24.6   19.7   30.1 9.00E-07  3.43E-07  4.80E-07 1.35E+31 4.18E+30 9.29E+30 21.52 21.03 21.86 1.42 1.18 1.87 1179  599
 56 132625.12-473227.0 201.604670 -47.540853 0.1 314.5 0.0E+00   378.2   358.6   398.0   260.1   243.9   276.4  118.1  107.1  129.3 8.03E-06  4.04E-06  2.76E-06 9.08E+31 3.66E+31 5.41E+31 21.12   NaN 21.38 1.72 1.58 2.00 1179  810
 57 132625.41-473140.3 201.605886 -47.527862 0.5 281.3 1.6E-06     9.6     6.1    13.7     6.4     3.8     9.6    3.2    1.1    5.9 1.56E-07  7.68E-08  5.71E-08 1.88E+30 5.71E+29 1.31E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  487
 58 132626.57-473025.1 201.610728 -47.506997 0.3 231.6 2.7E-08    11.7     8.2    15.8     5.2     3.0     8.0    6.5    3.9    9.7 1.82E-07  5.93E-08  1.11E-07 2.20E+30 6.67E+29 1.53E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  494
 59 132626.58-472633.8 201.610764 -47.442733 0.3 247.9 7.0E-10    13.8    10.1    18.1     9.4     6.5    13.0    4.3    2.2    7.2 2.71E-07  1.39E-07  9.30E-08 3.32E+30 1.01E+30 2.31E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  516
 60 132627.01-473409.0 201.612580 -47.569170 0.2 382.1 0.0E+00   171.2   157.6   185.0    94.9    85.0   104.9   76.3   67.0   85.7 2.76E-06  1.14E-06  1.35E-06 4.47E+31 1.97E+31 2.50E+31 21.73 21.42 21.94 1.83 1.40 2.28 1179  785
 61 132627.03-473215.1 201.612630 -47.537539 0.1 292.4 0.0E+00   174.5   161.1   188.0    76.5    67.7    85.5   98.0   87.9  108.1 3.23E-06  1.05E-06  1.99E-06 6.31E+31 2.16E+31 4.15E+31 21.90 21.65 22.10 1.53 1.21 1.79 1179  775
 62 132627.42-473455.3 201.614278 -47.582039 0.1 419.9 0.0E+00   368.2   348.5   388.0   230.7   215.3   246.2  137.5  125.1  149.9 7.28E-06  3.40E-06  2.97E-06 9.14E+31 3.87E+31 5.27E+31 21.37   NaN 21.52 1.78 1.53 1.98 1179  859
 63 132628.01-473215.0 201.616732 -47.537518 0.3 285.4 4.5E-11    15.8    11.5    20.8    -1.9     NaN     1.1   17.7   13.4   22.7 2.96E-07 -2.55E-08  3.64E-07 3.55E+30 1.08E+30 2.48E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  546
 64 132628.65-472627.1 201.619385 -47.440868 0.0 234.4 0.0E+00   479.7   457.8   501.9   186.3   172.6   200.1  293.5  276.3  310.8 8.11E-06  2.33E-06  5.44E-06 1.60E+32 5.38E+31 1.06E+32 21.91 21.79 22.03 1.51 1.31 1.74 1179  907
 65 132628.93-473437.5 201.620562 -47.577104 0.4 397.1 3.6E-19    36.2    29.3    43.7    31.7    26.0    37.9    4.6    1.2    8.4 6.33E-07  4.11E-07  8.70E-08 7.78E+30 2.36E+30 5.42E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  654
 66 132629.37-472813.0 201.622384 -47.470293 0.1 184.2 0.0E+00   160.0   147.2   172.8    96.2    86.3   106.1   63.8   55.7   71.9 2.46E-06  1.09E-06  1.08E-06 3.50E+31 1.49E+31 2.02E+31 21.57 21.23 21.79 1.78 1.43 2.16 1179  763
 67 132629.44-472402.1 201.622672 -47.400589 0.3 336.8 1.2E-14    27.4    21.8    33.6     6.0     3.4     9.2   21.4   16.5   26.9 4.57E-07  7.28E-08  3.94E-07 5.51E+30 1.67E+30 3.83E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  598
 68 132630.40-472711.1 201.626671 -47.453092 0.2 195.6 5.5E-10    11.6     8.3    15.6     8.6     5.9    12.0    3.0    1.3    5.4 1.83E-07  9.92E-08  5.18E-08 2.21E+30 6.69E+29 1.54E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  494
 69 132630.46-472618.9 201.626920 -47.438589 0.2 225.2 2.1E-24    27.1    22.0    32.9     3.4     1.7     5.8   23.7   19.0   29.1 4.28E-07  3.94E-08  4.12E-07 5.14E+30 1.56E+30 3.58E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  587
 70 132630.52-472601.0 201.627197 -47.433630 0.2 236.8 1.4E-43    37.4    31.4    44.1    37.2    31.3    43.7    0.2    0.0    2.3 5.85E-07  4.25E-07  3.40E-09 5.54E+30 4.75E+30 7.84E+29 20.91   NaN   NaN 3.30  NaN  NaN 1179  527
 71 132630.76-472346.1 201.628180 -47.396139 0.3 343.7 4.9E-12    25.6    20.1    31.7    14.4    10.6    18.7   11.2    7.3   15.7 4.28E-07  1.76E-07  2.07E-07 5.16E+30 1.56E+30 3.59E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  587
 72 132630.97-472521.6 201.629049 -47.422689 0.2 263.0 4.0E-27    35.9    29.9    42.5    25.0    20.2    30.5   10.9    7.6   14.8 5.81E-07  2.96E-07  1.94E-07 7.19E+30 4.39E+30 2.80E+30 21.48   NaN 21.92 2.32 1.62  NaN 1179  573
 73 132631.19-472827.5 201.629975 -47.474328 0.1 163.8 0.0E+00    76.7    67.8    85.6    48.6    41.9    55.9   28.1   23.1   33.9 1.18E-06  5.47E-07  4.76E-07 2.34E+31 1.48E+31 8.57E+30 21.88   NaN   NaN 2.39 2.03  NaN 1179  675
 74 132631.29-472439.1 201.630392 -47.410876 0.1 295.5 0.0E+00   101.6    91.3   111.9    64.0    56.0    72.2   37.6   31.5   44.2 1.79E-06  8.17E-07  7.33E-07 1.92E+31 7.20E+30 1.20E+31 20.91   NaN   NaN 1.63 1.34 1.86 1179  713
 75 132631.39-472932.3 201.630798 -47.492306 0.2 167.1 1.1E-10    12.6     9.1    16.7     8.5     5.8    11.9    4.1    2.1    6.7 2.03E-07  1.01E-07  7.20E-08 2.46E+30 7.45E+29 1.71E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  527
 76 132631.40-472801.5 201.630870 -47.467087 0.2 166.7 1.3E-18    20.5    16.1    25.6    15.4    11.6    19.7    5.2    3.0    8.0 3.13E-07  1.72E-07  8.67E-08 3.79E+30 1.15E+30 2.64E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  458
 77 132631.70-473105.9 201.632090 -47.518322 0.3 210.4 5.9E-08    11.1     7.8    15.1     5.4     3.2     8.2    5.7    3.3    8.7 1.77E-07  6.34E-08  9.96E-08 2.14E+30 6.50E+29 1.49E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  510
 78 132631.88-473101.5 201.632867 -47.517111 0.2 206.1 9.9E-14    17.1    13.0    21.9     4.4     2.4     7.0   12.7    9.2   16.8 2.59E-07  4.92E-08  2.11E-07 3.15E+30 9.54E+29 2.19E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  533
 79 132632.02-472451.2 201.633445 -47.414247 0.1 281.3 0.0E+00   137.8   125.9   149.8    93.1    83.4   102.9   44.7   38.1   51.9 2.38E-06  1.17E-06  8.53E-07 2.55E+31 9.68E+30 1.58E+31 20.91   NaN   NaN 1.65 1.42 1.87 1179  731
 80 132632.33-472707.9 201.634745 -47.452201 0.1 180.4 2.1E-28    22.6    18.0    27.9    21.6    17.2    26.6    1.0    0.0    2.7 3.84E-07  2.71E-07  1.87E-08 4.67E+30 1.41E+30 3.25E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  509
 81 132632.87-473450.7 201.636987 -47.580765 0.6 392.3 1.7E-05    17.3    12.1    22.9     4.7     2.3     7.7   12.6    8.2   17.6 3.59E-07  7.38E-08  2.85E-07 4.41E+30 1.34E+30 3.07E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  578
 82 132633.30-472158.9 201.638790 -47.366379 0.5 431.3 1.1E-08    26.1    19.6    33.1    18.9    14.2    24.2    7.2    3.0   11.8 4.77E-07  2.63E-07  1.42E-07 5.91E+30 1.79E+30 4.12E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  583
 83 132633.48-473153.0 201.639510 -47.531395 0.2 232.9 1.8E-37    39.8    33.6    46.6    12.2     8.9    16.2   27.6   22.5   33.3 6.60E-07  1.49E-07  5.04E-07 3.09E+31 1.89E+31 1.20E+31 22.43   NaN 22.67 2.33 0.21  NaN 1179  621
 84 132633.49-472838.4 201.639547 -47.477339 0.2 139.6 1.8E-08     8.7     5.8    12.2     7.5     5.0    10.7    1.2    0.1    2.9 1.31E-07  8.30E-08  1.97E-08 1.59E+30 4.81E+29 1.10E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  537
 85 132634.21-472641.6 201.642548 -47.444910 0.2 181.7 9.3E-14    13.7    10.1    17.9    11.5     8.3    15.3    2.2    0.7    4.3 2.26E-07  1.39E-07  3.98E-08 2.72E+30 8.26E+29 1.90E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  508
 86 132634.33-473033.0 201.643064 -47.509182 0.1 168.7 0.0E+00   123.8   112.6   135.1    74.7    66.0    83.4   49.1   42.3   56.5 1.90E-06  8.43E-07  8.26E-07 2.39E+31 7.92E+30 1.60E+31 21.23   NaN 21.50 1.49 1.23 1.75 1179  676
 87 132634.40-472955.4 201.643336 -47.498742 0.1 147.3 0.0E+00   123.0   111.9   134.3    76.7    67.9    85.6   46.3   39.8   53.5 1.97E-06  9.01E-07  8.14E-07 2.11E+31 8.05E+30 1.31E+31 20.91   NaN   NaN 1.65 1.41 1.94 1179  757
 88 132634.95-472052.1 201.645643 -47.347828 0.4 490.4 7.4E-11    46.8    37.8    56.4    33.2    26.5    40.4   13.6    7.7   20.0 8.66E-07  5.04E-07  2.66E-07 8.38E+30 7.20E+30 1.19E+30 20.91   NaN   NaN 3.30  NaN  NaN 1179  831
 89 132635.33-472758.8 201.647231 -47.466347 0.1 129.7 1.1E-15    13.1     9.7    17.3    11.7     8.6    15.6    1.4    0.3    3.2 1.99E-07  1.31E-07  2.31E-08 2.41E+30 7.32E+29 1.68E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  457
 90 132635.45-472838.3 201.647746 -47.477315 0.2 119.7 2.5E-10     9.2     6.4    12.8     3.8     2.1     6.2    5.5    3.3    8.3 1.40E-07  4.21E-08  9.07E-08 1.70E+30 5.14E+29 1.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  550
 91 132636.24-472621.8 201.651025 -47.439414 0.1 182.6 0.0E+00   107.9    97.4   118.4    71.5    63.1    80.1   36.3   30.5   42.8 1.68E-06  8.16E-07  6.24E-07 1.81E+31 6.94E+30 1.11E+31 20.95   NaN 21.39 1.66 1.41 2.09 1179  643
 92 132636.40-472529.0 201.651701 -47.424740 0.2 225.9 2.1E-12    16.2    12.2    20.8     8.6     5.9    11.9    7.6    4.9   11.0 2.60E-07  9.99E-08  1.35E-07 3.13E+30 9.49E+29 2.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  515
 93 132636.63-473729.1 201.652637 -47.624772 0.5 533.6 3.4E-23    61.3    52.3    70.5    12.3     8.3    16.8   49.0   41.2   57.3 2.51E-06  4.71E-07  2.04E-06 8.07E+31 3.72E+31 4.35E+31 22.30 21.85 22.48 1.89  NaN  NaN 1179  698
 94 132636.73-472655.1 201.653067 -47.448666 0.2 154.0 1.7E-09    11.1     7.9    14.9     2.8     1.3     4.9    8.3    5.6   11.7 1.74E-07  3.21E-08  1.44E-07 2.11E+30 6.39E+29 1.47E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  494
 95 132636.81-473112.4 201.653392 -47.520135 0.2 180.2 1.2E-06     8.4     5.5    11.9     3.5     1.8     5.9    4.9    2.7    7.7 1.33E-07  4.11E-08  8.48E-08 1.61E+30 4.90E+29 1.13E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  534
 96 132636.85-472745.7 201.653561 -47.462708 0.1 121.5 6.6E-17    16.1    12.3    20.6    10.8     7.8    14.5    5.3    3.2    8.2 2.44E-07  1.20E-07  8.85E-08 2.96E+30 8.98E+29 2.06E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  498
 97 132637.25-472942.3 201.655221 -47.495102 0.1 115.6 4.4E-38    28.2    23.1    33.9    24.8    20.1    30.2    3.4    1.7    5.8 4.90E-07  3.16E-07  6.56E-08 5.93E+30 1.80E+30 4.13E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  519
 98 132637.38-472429.5 201.655774 -47.408219 0.1 275.6 0.0E+00    64.4    56.2    72.7    48.2    41.4    55.5   16.2   12.3   20.9 1.29E-06  6.94E-07  3.60E-07 1.63E+31 9.73E+30 6.58E+30 21.49   NaN 21.79 2.28 1.93 2.72 1179  626
 99 132637.41-473006.8 201.655875 -47.501914 0.1 128.1 7.6E-32    25.1    20.2    30.5    21.7    17.3    26.8    3.3    1.6    5.7 3.87E-07  2.48E-07  5.66E-08 4.70E+30 1.43E+30 3.28E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  535
100 132637.42-473052.6 201.655945 -47.514616 0.0 160.7 0.0E+00   194.8   180.8   209.0   139.6   127.8   151.6   55.2   47.8   62.8 3.39E-06  1.78E-06  1.06E-06 5.29E+31 3.64E+31 1.65E+31 21.65 21.43 21.81 2.57 2.14  NaN 1179  757
101 132637.65-472918.4 201.656912 -47.488448 0.1 102.2 2.5E-15    14.3    10.7    18.5    10.8     7.7    14.5    3.5    1.8    5.9 2.57E-07  1.42E-07  6.95E-08 3.10E+30 9.42E+29 2.16E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  494
102 132637.86-472715.4 201.657778 -47.454291 0.1 131.6 1.1E-26    18.2    14.2    23.0    17.8    13.8    22.4    0.5    0.0    2.0 3.16E-07  2.32E-07  8.57E-09 3.89E+30 1.18E+30 2.71E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  515
103 132638.00-472909.0 201.658340 -47.485848 0.1  96.3 1.0E-09     7.6     5.1    10.8     3.8     2.1     6.2    3.8    2.1    6.2 3.72E-07  1.24E-07  2.12E-07 4.23E+30 1.28E+30 2.95E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  365
104 132638.01-472910.5 201.658414 -47.486259 0.1  96.5 6.8E-26    25.1    20.3    30.6    11.6     8.4    15.4   13.5   10.0   17.6 7.72E-07  2.46E-07  4.69E-07 8.99E+30 2.73E+30 6.26E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  321
105 132638.16-473636.3 201.659015 -47.610099 0.3 478.8 5.7E-27    76.6    66.5    86.8    43.1    36.2    50.4   33.5   26.4   41.0 1.70E-06  7.65E-07  7.92E-07 2.24E+31 8.97E+30 1.34E+31 21.36   NaN 21.63 1.71  NaN 2.12 1179  676
106 132638.26-472740.1 201.659439 -47.461166 0.1 112.6 0.0E+00    74.3    65.6    83.0    54.8    47.4    62.3   19.4   15.3   24.3 1.14E-06  6.23E-07  3.27E-07 1.12E+31 5.49E+30 5.71E+30 20.91   NaN   NaN 1.97 1.63 2.27 1179  618
107 132638.38-471959.8 201.659945 -47.333282 0.5 534.2 1.7E-42    54.9    46.9    62.9    55.0    47.4    62.7   -0.1    NaN    2.9 3.92E-06  2.56E-06 -1.22E-08 4.07E+31 3.49E+31 5.76E+30 21.27   NaN 21.50 3.30  NaN  NaN 1179  535
108 132638.42-473036.4 201.660120 -47.510117 0.1 141.7 0.0E+00    85.6    76.3    95.1    55.7    48.2    63.2   30.0   24.7   35.9 1.27E-06  6.13E-07  4.89E-07 1.64E+31 7.68E+30 8.74E+30 21.47 21.17   NaN 1.91 1.60 2.31 1179  653
109 132639.14-473632.1 201.663110 -47.608919 0.2 472.8 0.0E+00   216.0   200.1   232.2   131.2   119.4   143.1   84.8   74.1   95.7 3.87E-06  1.86E-06  1.63E-06 4.90E+31 1.93E+31 2.97E+31 21.23   NaN 21.54 1.69 1.46 1.97 1179  836
110 132639.17-472842.7 201.663249 -47.478544 0.1  81.8 3.5E-23    18.3    14.3    23.1    10.8     7.8    14.5    7.5    5.0   10.7 2.77E-07  1.20E-07  1.25E-07 3.36E+30 1.02E+30 2.34E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  584
111 132639.26-473036.9 201.663611 -47.510263 0.1 136.9 1.0E-26    20.0    15.7    25.0    18.7    14.6    23.5    1.3    0.2    3.0 3.00E-07  2.07E-07  2.09E-08 3.64E+30 1.10E+30 2.54E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  492
112 132639.47-472340.0 201.664479 -47.394464 0.5 316.3 1.5E-05     9.7     6.0    13.9     7.1     4.3    10.5    2.6    0.5    5.2 1.60E-07  8.61E-08  4.70E-08 1.92E+30 5.82E+29 1.34E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  487
113 132639.52-473125.1 201.664690 -47.523648 0.4 176.9 2.5E-07     7.6     4.9    11.0     6.6     4.3     9.7    1.0    0.0    2.7 1.22E-07  7.82E-08  1.72E-08 1.48E+30 4.49E+29 1.03E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  514
114 132639.64-473011.1 201.665173 -47.503104 0.2 114.5 3.3E-08     7.1     4.5    10.3     6.7     4.3     9.7    0.4    0.0    1.9 1.04E-07  7.30E-08  6.44E-09 1.27E+30 3.86E+29 8.86E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  449
115 132639.86-472651.7 201.666102 -47.447713 0.2 136.9 3.9E-09     7.1     4.6    10.3     6.7     4.3     9.7    0.4    0.0    1.9 1.13E-07  7.88E-08  6.54E-09 1.36E+30 4.13E+29 9.49E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  534
116 132640.76-472701.0 201.669861 -47.450300 0.1 124.1 1.3E-13    13.1     9.7    17.2     4.7     2.8     7.4    8.4    5.7   11.8 2.09E-07  5.56E-08  1.47E-07 2.54E+30 7.71E+29 1.77E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  496
117 132640.79-472832.7 201.669959 -47.475767 0.1  66.8 6.3E-24    16.3    12.5    20.8    15.8    12.1    20.2    0.6    0.0    2.0 2.45E-07  1.74E-07  9.29E-09 2.97E+30 9.00E+29 2.07E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  504
118 132640.99-472401.8 201.670814 -47.400500 0.1 291.6 0.0E+00   149.2   136.8   161.7   112.0   101.3   122.7   37.2   31.2   43.9 2.43E-06  1.34E-06  6.68E-07 6.61E+31 5.48E+31 1.12E+31 21.91 21.84 22.02 3.14 2.87  NaN 1179  685
119 132641.02-473451.1 201.670931 -47.580886 0.4 370.1 5.9E-08    18.9    13.4    25.0     8.1     5.0    11.8   10.9    6.5   15.9 3.28E-07  1.04E-07  2.06E-07 3.98E+30 1.21E+30 2.77E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  602
120 132641.02-472737.3 201.670939 -47.460378 0.0  93.5 0.0E+00   169.2   156.2   182.4   132.8   121.2   144.4   36.5   30.7   42.9 2.98E-06  1.78E-06  6.96E-07 3.15E+31 1.92E+31 1.23E+31 21.14   NaN 21.36 2.32 2.01 2.58 1179  670
121 132641.53-472215.6 201.673050 -47.371000 0.1 395.1 0.0E+00   417.8   397.0   438.8   207.3   192.8   222.0  210.5  195.6  225.5 7.52E-06  2.82E-06  4.12E-06 1.23E+32 4.32E+31 7.97E+31 21.70 21.50   NaN 1.56 1.39  NaN 1179  902
122 132641.54-472832.1 201.673096 -47.475604 0.1  59.5 3.1E-13    11.3     8.1    15.1     9.8     6.9    13.3    1.6    0.4    3.4 1.69E-07  1.08E-07  2.55E-08 2.05E+30 6.23E+29 1.43E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  480
123 132641.86-472923.1 201.674441 -47.489761 0.1  65.7 8.5E-11     9.5     6.6    13.0     3.8     2.1     6.2    5.7    3.5    8.5 1.69E-07  4.95E-08  1.12E-07 2.04E+30 6.18E+29 1.42E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  462
124 132642.35-473019.3 201.676474 -47.505377 0.1 105.3 1.9E-30    23.2    18.6    28.5    21.7    17.3    26.7    1.5    0.4    3.3 3.42E-07  2.36E-07  2.44E-08 4.16E+30 1.26E+30 2.90E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  502
125 132642.46-473308.9 201.676935 -47.552488 0.1 266.9 0.0E+00   146.4   134.2   158.8    49.0    42.2    56.4   97.4   87.4  107.5 2.30E-06  5.64E-07  1.68E-06 8.58E+31 4.86E+31 3.71E+31 22.32 22.20 22.45 2.19 2.05 2.67 1179  769
126 132642.56-473022.5 201.677363 -47.506274 0.1 107.2 4.3E-24    22.2    17.7    27.3     4.7     2.7     7.3   17.5   13.5   22.1 3.26E-07  5.09E-08  2.82E-07 3.97E+30 1.20E+30 2.76E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  536
127 132642.60-472126.0 201.677523 -47.357236 0.5 442.9 2.6E-04    17.1    10.8    23.9     8.2     4.8    12.2    8.9    3.9   14.4 3.07E-07  1.18E-07  1.71E-07 3.87E+30 1.17E+30 2.70E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  677
128 132642.67-472723.5 201.677818 -47.456543 0.1  94.9 8.2E-20    13.3     9.9    17.5    12.8     9.5    16.8    0.5    0.0    2.0 2.01E-07  1.42E-07  8.78E-09 2.43E+30 7.38E+29 1.70E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  508
129 132642.95-472932.3 201.678982 -47.492332 0.2  63.2 7.8E-06     5.4     3.2     8.2     2.8     1.4     5.0    2.5    1.1    4.7 8.02E-08  3.11E-08  4.18E-08 9.72E+29 2.95E+29 6.77E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  528
130 132643.23-473110.8 201.680143 -47.519672 0.2 150.0 1.1E-22    16.9    12.9    21.5    16.7    12.9    21.2    0.2    0.0    1.9 2.97E-07  2.20E-07  3.67E-09 3.64E+30 1.11E+30 2.54E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  519
131 132643.29-472816.1 201.680379 -47.471166 0.1  50.2 6.6E-14     9.4     6.5    12.9     8.8     6.1    12.2    0.6    0.0    2.1 1.40E-07  9.71E-08  9.71E-09 1.70E+30 5.17E+29 1.19E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  526
132 132643.90-472720.3 201.682937 -47.455647 0.2  92.5 8.6E-12     9.4     6.5    13.0     5.8     3.6     8.6    3.6    1.9    6.0 1.43E-07  6.47E-08  6.05E-08 1.73E+30 5.23E+29 1.20E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  500
133 132643.96-473334.0 201.683167 -47.559450 0.5 289.5 1.3E-08     7.9     4.6    11.9     8.8     5.9    12.3   -0.9    NaN    2.2 1.41E-07  1.13E-07 -1.69E-08 1.69E+30 5.12E+29 1.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  654
134 132643.98-472442.7 201.683291 -47.411887 0.2 245.9 1.9E-13    17.0    12.9    21.7     7.3     4.8    10.5    9.7    6.6   13.4 3.16E-07  9.78E-08  2.00E-07 3.78E+30 1.15E+30 2.63E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  539
135 132644.06-472854.6 201.683617 -47.481834 0.1  33.2 2.2E-17    18.0    13.9    22.7    14.4    10.8    18.6    3.6    1.9    6.0 2.69E-07  1.58E-07  5.92E-08 3.27E+30 9.91E+29 2.28E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  414
136 132644.07-472856.5 201.683659 -47.482382 0.1  33.6 0.0E+00    56.2    48.7    63.9    54.6    47.2    62.1    1.6    0.5    3.4 8.39E-07  6.01E-07  2.59E-08 7.84E+30 6.73E+30 1.11E+30 20.91   NaN   NaN 3.30  NaN  NaN 1179  509
137 132644.11-473231.0 201.683815 -47.541950 0.1 226.8 0.0E+00   336.9   318.4   355.4   256.3   240.3   272.5   80.6   71.5   89.7 6.08E-06  3.37E-06  1.61E-06 7.89E+31 5.50E+31 2.38E+31 21.49 21.27 21.63 2.60 2.41 2.69 1179  777
138 132644.45-473005.6 201.685226 -47.501570 0.1  84.1 2.2E-12    11.4     8.2    15.2     6.8     4.4     9.8    4.6    2.6    7.2 1.79E-07  7.85E-08  7.92E-08 2.16E+30 6.57E+29 1.51E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  469
139 132644.62-472317.4 201.685948 -47.388194 0.5 330.0 6.3E-05    13.6     9.5    18.3     1.5     0.1     3.4   12.1    8.4   16.5 2.27E-07  1.86E-08  2.22E-07 2.75E+30 8.35E+29 1.92E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  575
140 132644.69-472333.0 201.686241 -47.392514 0.3 314.5 3.5E-23    24.3    19.2    30.1    24.9    20.1    30.4   -0.6    NaN    2.3 4.03E-07  3.04E-07 -1.05E-08 4.90E+30 1.49E+30 3.41E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  527
141 132645.00-472851.9 201.687519 -47.481095 0.2  23.3 1.3E-08     6.3     4.0     9.4     2.8     1.3     4.9    3.5    1.8    5.9 9.27E-08  3.02E-08  5.69E-08 1.13E+30 3.43E+29 7.87E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  533
142 132645.20-472652.3 201.688357 -47.447876 0.1 115.9 0.0E+00    48.3    41.6    55.7    45.8    39.3    53.0    2.5    1.1    4.7 7.48E-07  5.21E-07  4.27E-08 6.83E+30 5.87E+30 9.67E+29 20.91   NaN   NaN 3.30  NaN  NaN 1179  495
143 132645.74-472858.7 201.690589 -47.482989 0.1  19.6 3.6E-12     8.4     5.7    11.8     7.8     5.3    11.0    0.5    0.0    2.0 1.24E-07  8.60E-08  8.83E-09 1.51E+30 4.59E+29 1.05E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  483
144 132645.98-472916.3 201.691607 -47.487879 0.1  32.5 3.6E-39    23.7    19.1    29.0    15.9    12.2    20.3    7.8    5.3   11.0 8.83E-07  4.04E-07  3.29E-07 1.02E+31 3.09E+30 7.09E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  511
145 132646.18-472641.1 201.692430 -47.444759 0.2 125.8 1.2E-08     7.1     4.6    10.4    -0.3     NaN     1.1    7.4    4.9   10.6 1.09E-07 -2.91E-09  1.24E-07 1.32E+30 4.01E+29 9.21E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  527
146 132646.25-472948.2 201.692726 -47.496732 0.1  62.6 1.6E-23    15.5    11.8    19.8    14.8    11.3    19.1    0.6    0.0    2.1 2.86E-07  2.07E-07  1.25E-08 3.52E+30 1.07E+30 2.45E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  525
147 132646.31-471945.6 201.692984 -47.329361 0.4 540.8 0.0E+00   106.7    96.1   117.4   102.8    92.6   113.2    3.9    1.3    6.9 7.67E-06  4.83E-06  3.21E-07 5.72E+31 4.91E+31 8.09E+30 20.91   NaN   NaN 3.30  NaN  NaN 1179  597
148 132646.34-472518.2 201.693112 -47.421732 0.1 208.4 5.9E-35    30.9    25.5    36.9    22.5    18.0    27.7    8.3    5.6   11.7 4.94E-07  2.62E-07  1.47E-07 6.54E+30 3.53E+30 3.02E+30 21.54   NaN   NaN 2.11 1.51 2.59 1179  499
149 132646.37-473337.9 201.693239 -47.560544 0.5 291.6 2.3E-05     9.9     6.4    14.0     4.1     2.2     6.7    5.8    3.0    9.2 2.28E-07  6.75E-08  1.48E-07 2.71E+30 8.21E+29 1.89E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  524
150 132646.49-473140.8 201.693721 -47.528017 0.1 174.6 3.3E-38    34.8    29.1    41.2    18.6    14.5    23.3   16.3   12.4   20.7 5.71E-07  2.22E-07  2.94E-07 8.44E+30 3.02E+30 5.43E+30 21.58   NaN 22.01 1.58 0.77 2.61 1179  557
151 132647.32-473559.8 201.697179 -47.599962 0.4 433.4 7.4E-39    65.2    55.9    74.6    60.6    52.5    68.7    4.6    0.9    8.7 1.32E-06  9.30E-07  1.01E-07 1.79E+31 1.54E+31 2.54E+30 21.29   NaN 21.53 3.30  NaN  NaN 1179  645
152 132647.32-472316.1 201.697187 -47.387821 0.6 330.3 4.3E-06     7.6     4.2    11.6     5.8     3.4     8.8    1.8    0.0    4.1 1.26E-07  7.17E-08  3.21E-08 1.54E+30 4.66E+29 1.07E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  523
153 132647.37-473043.1 201.697407 -47.511976 0.2 116.7 1.0E-06     7.1     4.6    10.3    -0.3     NaN     1.1    7.4    4.8   10.6 1.05E-07 -3.15E-09  1.20E-07 1.27E+30 3.85E+29 8.85E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  526
154 132647.42-472549.4 201.697601 -47.430416 0.2 177.0 1.3E-10     9.0     6.1    12.5     8.7     6.0    12.1    0.3    0.0    1.9 1.41E-07  9.95E-08  4.93E-09 1.70E+30 5.15E+29 1.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  485
155 132647.74-473018.3 201.698943 -47.505108 0.2  92.1 1.3E-07     5.2     3.1     8.1     5.8     3.6     8.6   -0.5    NaN    1.1 7.82E-08  6.34E-08 -8.92E-09 9.49E+29 2.88E+29 6.62E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  483
156 132647.95-472810.7 201.699796 -47.469656 0.1  36.4 4.8E-16    13.4    10.0    17.5     9.8     6.9    13.3    3.6    1.9    6.0 2.34E-07  1.30E-07  6.84E-08 2.90E+30 8.78E+29 2.02E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  493
157 132648.04-472149.6 201.700180 -47.363796 0.3 416.9 6.2E-23    56.8    48.1    65.5    40.1    33.6    47.0   16.7   11.3   22.5 9.97E-07  5.50E-07  3.14E-07 1.03E+31 5.85E+30 4.50E+30 20.95   NaN 21.54 2.19 1.68 2.62 1179  623
158 132648.05-473014.0 201.700245 -47.503914 0.1  88.0 4.9E-17    13.3     9.9    17.4     9.8     6.9    13.3    3.6    1.8    6.0 2.36E-07  1.26E-07  6.94E-08 2.84E+30 8.60E+29 1.98E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  542
159 132648.28-472640.9 201.701168 -47.444695 0.1 126.0 2.9E-15    14.3    10.7    18.5    11.7     8.5    15.5    2.6    1.1    4.7 2.17E-07  1.31E-07  4.28E-08 2.63E+30 7.97E+29 1.83E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  458
160 132648.48-472217.4 201.702030 -47.371523 0.2 389.2 2.6E-42    81.4    71.7    91.2    40.1    33.7    46.9   41.3   34.4   48.8 1.48E-06  5.55E-07  8.15E-07 1.99E+31 4.93E+30 1.50E+31 21.04   NaN 21.67 1.20 0.87 1.85 1179  721
161 132648.65-472744.5 201.702716 -47.462383 0.0  63.5 0.0E+00   206.3   191.9   220.8   145.8   133.7   158.0   60.5   52.7   68.4 3.14E-06  1.63E-06  1.01E-06 3.17E+31 1.45E+31 1.72E+31 20.91   NaN   NaN 1.87 1.65 2.04 1179  722
162 132648.73-473124.9 201.703056 -47.523585 0.0 159.2 0.0E+00   412.4   392.0   432.9   272.8   256.3   289.5  139.6  127.7  151.5 1.17E-05  5.42E-06  4.43E-06 1.37E+32 5.85E+31 7.90E+31 21.32 21.03 21.49 1.78 1.61 1.91 1179  819
163 132649.16-472451.2 201.704849 -47.414244 0.2 236.0 3.8E-25    18.5    14.3    23.3    19.6    15.4    24.5   -1.1    NaN    1.1 3.56E-07  2.71E-07 -2.46E-08 4.23E+30 1.28E+30 2.95E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  492
164 132649.40-472713.4 201.705865 -47.453740 0.1  95.5 2.9E-14    12.4     9.1    16.4     9.8     6.9    13.3    2.6    1.1    4.7 1.99E-07  1.15E-07  4.60E-08 2.41E+30 7.30E+29 1.68E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  458
165 132649.53-473124.3 201.706386 -47.523432 0.2 159.6 2.2E-11     8.2     5.5    11.6     7.8     5.2    11.0    0.4    0.0    2.0 1.95E-07  1.31E-07  1.18E-08 2.31E+30 7.01E+29 1.61E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  516
166 132649.57-472924.3 201.706548 -47.490109 0.1  44.7 3.1E-21    14.7    11.1    18.9    12.9     9.6    16.8    1.8    0.7    3.7 6.03E-07  3.53E-07  8.61E-08 6.87E+30 2.08E+30 4.79E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  499
167 132649.58-473212.5 201.706604 -47.536812 0.1 207.4 0.0E+00   265.0   248.6   281.5   168.3   155.3   181.4   96.7   86.8  106.7 4.70E-06  2.17E-06  1.89E-06 5.28E+31 1.93E+31 3.34E+31 21.04   NaN 21.36 1.61 1.42 1.87 1179  735
168 132649.79-473147.6 201.707480 -47.529901 0.1 183.0 0.0E+00    92.7    83.0   102.5    58.6    50.9    66.4   34.1   28.5   40.4 1.67E-06  7.67E-07  6.78E-07 1.86E+31 6.40E+30 1.22E+31 20.97   NaN   NaN 1.53 1.24  NaN 1179  657
169 132650.57-472917.9 201.710719 -47.488333 0.1  46.2 0.0E+00    36.7    30.9    43.1    24.9    20.2    30.3   11.8    8.7   15.7 1.45E-06  6.55E-07  5.32E-07 1.47E+31 5.21E+30 9.47E+30 20.95   NaN 21.47 1.57 1.25 2.23 1179  551
170 132650.68-472512.9 201.711182 -47.420263 0.1 216.3 1.1E-41    37.7    31.8    44.3    26.6    21.7    32.2   11.1    7.9   14.9 6.43E-07  3.27E-07  2.09E-07 7.06E+30 2.80E+30 4.25E+30 21.15   NaN   NaN 1.70 1.28  NaN 1179  582
171 132651.05-473009.8 201.712731 -47.502726 0.1  91.9 0.0E+00    81.3    72.2    90.4    56.8    49.2    64.4   24.5   19.8   29.9 1.35E-06  6.91E-07  4.48E-07 1.54E+31 6.77E+30 8.59E+30 21.23   NaN 21.49 1.83 1.49 2.15 1179  640
172 132651.07-473144.3 201.712818 -47.528985 0.1 182.1 0.0E+00   166.5   153.6   179.6   101.6    91.5   111.8   65.0   56.9   73.2 2.58E-06  1.15E-06  1.11E-06 3.45E+31 1.48E+31 1.97E+31 21.49 21.08 21.72 1.79 1.42 2.19 1179  699
173 132651.30-472111.5 201.713791 -47.353202 0.6 456.8 1.2E-07    21.4    15.2    28.1    15.9    11.6    20.7    5.4    1.6    9.8 3.95E-07  2.41E-07  1.07E-07 5.11E+30 1.55E+30 3.56E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  611
174 132651.69-473047.1 201.715401 -47.513089 0.1 128.8 1.9E-31    28.0    22.9    33.7    21.7    17.3    26.8    6.2    3.9    9.3 4.17E-07  2.40E-07  1.02E-07 5.08E+30 1.54E+30 3.54E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  527
175 132652.03-472544.6 201.716795 -47.429056 0.2 188.2 1.2E-12    10.4     7.4    14.1     3.8     2.1     6.2    6.6    4.3    9.7 2.97E-07  7.54E-08  2.12E-07 3.47E+30 1.05E+30 2.42E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  519
176 132652.12-472532.7 201.717182 -47.425765 0.2 199.9 2.2E-14    13.3     9.8    17.4     7.8     5.3    11.0    5.5    3.3    8.3 3.76E-07  1.54E-07  1.75E-07 4.39E+30 1.33E+30 3.06E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  516
177 132652.13-472935.4 201.717218 -47.493168 0.0  69.7 0.0E+00  2705.6  2653.6  2758.1  1524.4  1485.4  1563.9 1181.2 1146.8 1215.9 4.98E-05  2.04E-05  2.40E-05 6.69E+32 2.11E+32 4.58E+32 21.33 21.22 21.42 1.44 1.35 1.54 1179  869
178 132652.22-473028.7 201.717584 -47.507994 0.2 114.1 1.4E-11     8.1     5.4    11.5     8.7     6.0    12.1   -0.6    NaN    1.1 1.20E-07  9.58E-08 -1.04E-08 1.46E+30 4.41E+29 1.01E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  505
179 132652.37-473152.6 201.718243 -47.531281 0.3 193.3 1.1E-07     6.4     3.9     9.6     6.5     4.2     9.6   -0.1    NaN    1.8 9.95E-08  7.37E-08 -1.55E-09 1.19E+30 3.62E+29 8.32E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  526
180 132652.51-472737.7 201.718825 -47.460487 0.0  87.1 0.0E+00   142.3   130.4   154.4    95.8    86.0   105.7   46.5   40.0   53.7 2.62E-06  1.32E-06  9.36E-07 3.53E+31 1.90E+31 1.63E+31 21.52 21.16 21.74 2.11 1.80 2.45 1179  727
181 132652.67-472713.1 201.719494 -47.453645 0.0 108.4 0.0E+00   200.4   186.2   214.7   143.8   131.8   155.9   56.6   49.0   64.2 3.70E-06  1.97E-06  1.14E-06 4.20E+31 2.19E+31 2.01E+31 21.28   NaN 21.43 2.06 1.75  NaN 1179  702
182 132653.50-472900.1 201.722958 -47.483368 0.0  65.0 0.0E+00  2514.6  2464.5  2565.3  1315.3  1279.0  1351.9 1199.3 1164.7 1234.3 4.03E-05  1.53E-05  2.13E-05 6.10E+32 2.08E+32 4.01E+32 21.58 21.51 21.65 1.53 1.42 1.63 1179  826
183 132653.94-473036.1 201.724787 -47.510033 0.2 129.0 1.4E-16    13.0     9.6    17.1    12.7     9.4    16.7    0.3    0.0    1.9 1.94E-07  1.40E-07  5.38E-09 2.36E+30 7.15E+29 1.64E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  505
184 132654.05-472859.3 201.725235 -47.483139 0.1  70.3 7.9E-11    12.7     9.2    16.8    10.4     7.4    14.1    2.3    0.8    4.4 2.09E-07  1.24E-07  4.17E-08 2.51E+30 7.61E+29 1.75E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  463
185 132654.17-473157.5 201.725738 -47.532661 0.3 203.6 4.8E-08     9.5     6.5    13.2     0.5     0.0     2.0    9.0    6.1   12.5 1.47E-07  6.17E-09  1.53E-07 1.78E+30 5.39E+29 1.24E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  517
186 132654.54-472204.1 201.727260 -47.367832 0.1 409.0 0.0E+00   721.4   694.3   748.7   488.6   466.4   511.0  232.8  217.3  248.4 2.34E-05  1.16E-05  8.33E-06 2.60E+32 1.14E+32 1.46E+32 21.16   NaN 21.33 1.82 1.72  NaN 1179  830
187 132654.83-472832.7 201.728466 -47.475760 0.1  78.2 3.0E-25    18.3    14.3    23.1    15.8    12.1    20.2    2.5    1.1    4.7 3.19E-07  2.07E-07  4.79E-08 3.93E+30 1.19E+30 2.74E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  540
188 132655.06-473113.3 201.729432 -47.520364 0.0 166.9 0.0E+00   302.9   285.5   320.5   188.7   174.9   202.6  114.2  103.5  125.0 4.67E-06  2.13E-06  1.94E-06 7.51E+31 4.22E+31 3.28E+31 21.72 21.54 21.86 2.18 1.85 2.53 1179  787
189 132655.23-473011.4 201.730142 -47.503194 0.1 117.5 6.7E-21    16.3    12.5    20.8    14.7    11.2    19.0    1.5    0.4    3.4 2.75E-07  1.82E-07  2.87E-08 3.32E+30 1.01E+30 2.31E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  526
190 132655.88-472602.0 201.732856 -47.433902 0.1 186.3 0.0E+00    41.8    35.5    48.7    21.6    17.2    26.7   20.2   15.9   25.1 7.48E-07  2.86E-07  3.96E-07 1.27E+31 4.31E+30 8.37E+30 21.74 21.11 21.95 1.52 1.18 2.02 1179  575
191 132656.01-473045.8 201.733388 -47.512737 0.2 148.9 6.2E-23    15.0    11.3    19.4    15.8    12.1    20.2   -0.8    NaN    1.1 2.24E-07  1.74E-07 -1.26E-08 2.72E+30 8.25E+29 1.89E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  470
192 132656.02-473201.8 201.733437 -47.533835 0.2 214.7 3.6E-32    28.0    22.9    33.9    26.4    21.5    32.0    1.6    0.2    3.5 4.42E-07  3.05E-07  2.76E-08 5.33E+30 1.62E+30 3.72E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  514
193 132656.23-473043.7 201.734310 -47.512161 0.2 148.6 3.5E-08     8.1     5.4    11.5     2.8     1.3     4.9    5.3    3.1    8.1 1.21E-07  3.08E-08  8.65E-08 1.47E+30 4.44E+29 1.02E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  496
194 132656.46-472815.7 201.735270 -47.471037 0.1  98.4 9.2E-15    10.5     7.4    14.2     9.8     6.9    13.3    0.7    0.0    2.1 1.82E-07  1.24E-07  1.27E-08 2.19E+30 6.64E+29 1.52E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  462
195 132656.72-473428.1 201.736359 -47.574494 0.2 355.0 4.3E-34    59.3    51.0    67.7    29.4    24.0    35.4   29.9   24.1   36.2 9.89E-07  3.62E-07  5.47E-07 1.91E+31 7.60E+30 1.15E+31 21.89 21.61   NaN 1.70 1.27  NaN 1179  649
196 132657.08-473351.8 201.737860 -47.564412 0.3 321.3 1.9E-19    27.1    21.6    33.2    25.2    20.2    30.7    1.9    0.0    4.2 4.67E-07  3.17E-07  3.53E-08 5.62E+30 1.70E+30 3.91E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  536
197 132657.18-473134.3 201.738261 -47.526221 0.2 195.8 2.8E-12    14.6    10.8    18.9     3.6     1.9     6.0   10.9    7.8   14.8 2.36E-07  4.33E-08  1.95E-07 2.86E+30 8.67E+29 1.99E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  530
198 132657.25-473012.8 201.738564 -47.503563 0.2 133.3 4.0E-12    10.2     7.2    13.9     8.7     6.0    12.1    1.5    0.3    3.3 1.73E-07  1.08E-07  2.72E-08 2.09E+30 6.33E+29 1.45E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  509
199 132657.58-473704.3 201.739938 -47.617883 0.5 508.8 3.9E-09    41.5    32.6    50.8    17.4    12.4    22.9   24.1   16.9   31.7 7.80E-07  2.59E-07  4.84E-07 9.83E+30 2.98E+30 6.85E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  816
200 132657.63-472712.2 201.740164 -47.453398 0.1 141.4 2.5E-18    15.3    11.6    19.6     9.7     6.9    13.3    5.5    3.4    8.4 2.39E-07  1.12E-07  9.49E-08 2.89E+30 8.77E+29 2.02E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  526
201 132657.67-473038.4 201.740332 -47.510689 0.2 154.1 5.6E-08     7.1     4.6    10.3     5.7     3.6     8.6    1.4    0.2    3.1 1.07E-07  6.41E-08  2.24E-08 1.30E+30 3.96E+29 9.09E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  539
202 132657.69-473021.4 201.740377 -47.505950 0.2 142.3 3.9E-09     8.2     5.5    11.6     6.7     4.4     9.8    1.5    0.4    3.3 1.40E-07  8.40E-08  2.79E-08 1.69E+30 5.14E+29 1.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  524
203 132658.20-472957.1 201.742500 -47.499215 0.2 131.7 5.8E-10     9.1     6.3    12.7     6.7     4.4     9.8    2.4    1.0    4.6 1.53E-07  8.22E-08  4.49E-08 1.85E+30 5.61E+29 1.29E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  524
204 132658.46-472847.6 201.743594 -47.479907 0.1 113.8 8.4E-13    11.4     8.2    15.2     7.8     5.2    11.0    3.6    1.9    6.0 1.98E-07  1.01E-07  6.85E-08 2.43E+30 7.36E+29 1.69E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  456
205 132658.55-472207.6 201.743970 -47.368783 0.5 415.0 3.0E-05    13.8     8.8    19.5     5.8     3.0     9.2    8.0    3.9   12.6 2.58E-07  8.39E-08  1.61E-07 3.19E+30 9.67E+29 2.22E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  615
206 132658.74-472728.6 201.744754 -47.457958 0.1 140.2 1.7E-43    28.2    23.1    33.9    27.8    22.8    33.4    0.4    0.0    2.0 4.54E-07  3.28E-07  7.67E-09 5.50E+30 1.67E+30 3.83E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  523
207 132658.80-472820.8 201.745031 -47.472466 0.1 120.0 0.0E+00    58.5    50.8    66.2    35.8    30.1    42.2   22.6   18.1   27.8 1.04E-06  4.64E-07  4.45E-07 1.08E+31 4.37E+30 6.47E+30 20.91   NaN   NaN 1.72 1.34 2.01 1179  580
208 132659.23-473457.4 201.746800 -47.582615 0.1 390.3 0.0E+00   296.5   278.8   314.4   175.5   162.1   189.1  121.0  109.5  132.7 4.91E-06  2.15E-06  2.20E-06 6.70E+31 2.98E+31 3.71E+31 21.52 21.27 21.69 1.84 1.67  NaN 1179  811
209 132659.27-473037.5 201.746976 -47.510435 0.1 165.0 1.6E-31    27.9    22.8    33.7    18.6    14.6    23.4    9.3    6.4   12.8 4.31E-07  2.12E-07  1.58E-07 5.23E+30 1.59E+30 3.65E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  541
210 132659.34-472829.0 201.747255 -47.474745 0.1 123.9 2.8E-14    11.4     8.2    15.2     0.8     0.1     2.3   10.6    7.5   14.3 1.72E-07  8.92E-09  1.76E-07 2.08E+30 6.32E+29 1.45E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  523
211 132659.74-472537.7 201.748945 -47.427144 0.3 227.4 1.6E-08     7.6     4.9    11.0     7.6     5.0    10.8    0.0    0.0    1.8 1.22E-07  8.83E-08  4.03E-10 1.46E+30 4.44E+29 1.02E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  485
212 132659.78-473235.7 201.749093 -47.543262 0.2 262.2 7.2E-24    29.0    23.6    35.0    23.2    18.5    28.4    5.8    3.3    9.1 4.92E-07  2.86E-07  1.09E-07 5.92E+30 1.80E+30 4.13E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  530
213 132659.92-472809.4 201.749692 -47.469293 0.1 133.8 0.0E+00    56.4    48.9    64.0    47.8    41.2    55.1    8.6    5.9   12.0 1.17E-06  7.16E-07  1.98E-07 1.50E+31 1.15E+31 3.46E+30 21.47   NaN 21.70 2.87 2.18  NaN 1179  592
214 132700.10-473036.2 201.750441 -47.510063 0.1 170.5 8.6E-20    20.0    15.7    24.9     6.7     4.3     9.7   13.3    9.8   17.4 3.04E-07  7.50E-08  2.22E-07 3.69E+30 1.12E+30 2.57E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  566
215 132700.19-473303.9 201.750797 -47.551108 0.4 289.0 5.9E-11    12.1     8.4    16.5    12.9     9.4    17.0   -0.8    NaN    1.9 2.07E-07  1.62E-07 -1.51E-08 2.51E+30 7.61E+29 1.75E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  519
216 132700.30-473716.0 201.751253 -47.621120 0.4 526.5 7.0E-30    95.4    83.9   107.1    56.6    48.5    64.8   38.8   30.7   47.3 2.47E-06  1.14E-06  1.09E-06 3.64E+31 1.26E+31 2.38E+31 21.49 21.00 21.93 1.54 1.15 2.55 1179  821
217 132700.73-473201.4 201.753081 -47.533730 0.3 238.2 5.5E-06     8.8     5.8    12.6     6.3     3.9     9.3    2.6    0.9    4.9 1.38E-07  7.18E-08  4.42E-08 1.69E+30 5.12E+29 1.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  515
218 132700.96-473004.3 201.754032 -47.501213 0.1 159.5 1.4E-45    38.0    32.1    44.7    29.7    24.5    35.5    8.3    5.6   11.7 6.36E-07  3.66E-07  1.53E-07 6.79E+30 3.19E+30 3.60E+30 21.14   NaN 21.70 1.91 1.45 2.87 1179  527
219 132701.36-473059.9 201.755695 -47.516641 0.2 195.7 4.4E-17    21.6    17.0    26.7     4.6     2.6     7.2   17.0   13.1   21.6 3.35E-07  5.18E-08  2.90E-07 4.05E+30 1.23E+30 2.82E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  585
220 132701.49-472924.6 201.756220 -47.490174 0.1 149.4 0.0E+00    31.5    26.2    37.6    17.9    13.9    22.5   13.7   10.3   17.8 8.67E-07  3.40E-07  4.23E-07 1.50E+31 3.77E+30 1.13E+31 21.73 21.38 22.06 1.21 0.77 1.96 1179  569
221 132701.61-472543.3 201.756735 -47.428722 0.2 234.0 4.5E-23    22.7    18.1    28.0    13.6    10.2    17.7    9.1    6.2   12.7 3.84E-07  1.68E-07  1.70E-07 4.62E+30 1.40E+30 3.22E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  537
222 132701.90-473354.1 201.757939 -47.565054 0.3 341.7 3.6E-13    23.0    17.9    28.7     4.5     2.3     7.3   18.5   13.9   23.7 5.04E-07  7.08E-08  4.49E-07 5.98E+30 1.81E+30 4.17E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  552
223 132702.41-472646.8 201.760061 -47.446352 0.1 194.9 3.6E-29    25.0    20.2    30.4    20.7    16.4    25.7    4.3    2.3    6.9 3.91E-07  2.37E-07  7.43E-08 4.72E+30 1.43E+30 3.29E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  521
224 132703.06-472725.1 201.762767 -47.456992 0.3 179.9 3.1E-08     7.0     4.5    10.2     5.8     3.6     8.6    1.3    0.2    3.0 1.13E-07  6.82E-08  2.22E-08 1.37E+30 4.15E+29 9.54E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  495
225 132703.17-472901.0 201.763216 -47.483635 0.2 162.2 6.3E-06     7.1     4.6    10.3     2.7     1.2     4.9    4.4    2.5    7.1 1.19E-07  3.30E-08  8.10E-08 1.44E+30 4.36E+29 1.00E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  515
226 132703.23-472547.4 201.763474 -47.429852 0.3 241.6 1.5E-07     9.5     6.4    13.2     3.6     1.8     6.0    5.9    3.6    9.0 1.58E-07  4.32E-08  1.09E-07 1.91E+30 5.78E+29 1.33E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  523
227 132703.44-473055.6 201.764374 -47.515465 0.4 209.0 3.8E-09     9.6     6.6    13.3     8.6     5.9    12.0    1.0    0.0    2.7 1.49E-07  9.77E-08  1.68E-08 1.80E+30 5.45E+29 1.25E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  479
228 132703.58-472857.7 201.764939 -47.482711 0.2 166.1 2.0E-14    14.0    10.4    18.2    11.7     8.5    15.5    2.3    0.9    4.5 2.16E-07  1.32E-07  3.94E-08 2.61E+30 7.91E+29 1.82E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  488
229 132704.49-473037.5 201.768741 -47.510440 0.1 207.2 0.0E+00    92.4    82.7   102.2    55.6    48.1    63.2   36.8   30.9   43.3 1.43E-06  6.31E-07  6.29E-07 2.32E+31 1.09E+31 1.23E+31 21.73 21.45 21.94 1.91 1.68 2.04 1179  676
230 132704.67-473008.6 201.769465 -47.502414 0.2 194.9 2.0E-14    12.8     9.4    16.9    -0.3     NaN     1.1   13.1    9.7   17.3 2.14E-07 -3.90E-09  2.42E-07 2.58E+30 7.84E+29 1.80E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  553
231 132705.25-473015.4 201.771908 -47.504304 0.2 203.2 1.8E-16    13.9    10.3    18.1    11.7     8.5    15.5    2.2    0.7    4.3 2.89E-07  1.75E-07  4.98E-08 3.45E+30 1.04E+30 2.40E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  488
232 132705.32-472808.5 201.772194 -47.469055 0.1 187.2 0.0E+00    86.0    76.7    95.4    68.7    60.3    77.0   17.4   13.4   22.0 1.42E-06  8.28E-07  3.17E-07 2.24E+31 1.74E+31 4.95E+30 21.61 21.19 21.78 2.91 2.23  NaN 1179  561
233 132706.19-473004.4 201.775828 -47.501248 0.3 207.4 5.1E-08     7.9     5.2    11.3     6.7     4.3     9.7    1.2    0.1    2.9 1.39E-07  8.53E-08  2.36E-08 1.67E+30 5.06E+29 1.16E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  492
234 132706.38-472537.8 201.776624 -47.427187 0.1 270.7 0.0E+00   137.3   125.5   149.2    80.1    71.1    89.2   57.1   49.5   64.9 2.22E-06  9.43E-07  1.02E-06 2.64E+31 8.03E+30 1.84E+31 20.95   NaN   NaN 1.40 1.21 1.72 1179  749
235 132706.47-472852.9 201.776979 -47.481366 0.1 195.1 0.0E+00    42.7    36.4    49.8    17.5    13.6    22.1   25.2   20.4   30.6 6.61E-07  1.98E-07  4.30E-07 5.13E+31 4.16E+31 9.74E+30 22.40 22.23 22.51 3.05 2.34  NaN 1179  555
236 132706.47-472315.5 201.776999 -47.387640 0.4 384.2 7.8E-12    26.6    20.9    32.9     9.0     5.9    12.6   17.7   12.9   22.9 4.75E-07  1.19E-07  3.44E-07 5.79E+30 1.76E+30 4.04E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  607
237 132706.90-473008.9 201.778784 -47.502482 0.2 215.7 4.3E-29    25.6    20.7    31.2    22.5    18.0    27.7    3.1    1.4    5.5 4.33E-07  2.77E-07  5.75E-08 5.20E+30 1.58E+30 3.62E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  502
238 132706.99-472132.1 201.779150 -47.358943 0.8 478.3 2.7E-07    26.3    19.1    33.9    10.6     6.7    14.9   15.7    9.8   22.1 5.44E-07  1.80E-07  3.43E-07 6.97E+30 2.11E+30 4.85E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  719
239 132707.47-472343.8 201.781156 -47.395519 0.4 365.7 3.5E-10    20.2    15.3    25.8    13.8    10.1    18.2    6.4    3.4   10.1 3.58E-07  1.81E-07  1.25E-07 4.36E+30 1.32E+30 3.04E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  636
240 132707.54-472601.4 201.781418 -47.433732 0.3 263.9 5.1E-10    13.0     9.4    17.3     9.5     6.6    13.1    3.5    1.5    6.1 2.32E-07  1.23E-07  6.88E-08 2.78E+30 8.45E+29 1.94E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  478
241 132707.92-472035.0 201.783010 -47.343059 0.7 534.4 5.9E-17    26.6    21.1    32.9    26.1    21.0    31.8    0.6    0.0    3.2 1.88E-06  1.23E-06  4.44E-08 2.13E+31 6.46E+30 1.48E+31 21.36   NaN   NaN 1.40  NaN  NaN 1182  550
242 132707.96-472944.8 201.783180 -47.495787 0.2 218.0 3.0E-30    23.2    18.6    28.5    20.7    16.5    25.7    2.5    1.0    4.6 8.15E-07  5.17E-07  9.70E-08 9.66E+30 2.93E+30 6.73E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  504
243 132708.01-472333.2 201.783390 -47.392579 0.1 377.5 0.0E+00   245.1   229.2   261.2   138.7   126.8   150.7  106.4   95.8  117.2 4.20E-06  1.77E-06  2.00E-06 6.66E+31 3.25E+31 3.42E+31 21.71 21.46 21.80 1.96 1.72  NaN 1179  840
244 132709.46-473647.6 201.789430 -47.613223 0.5 531.2 8.3E-10    50.6    41.0    60.4    17.6    12.3    23.3   33.1   25.3   41.4 9.58E-07  2.56E-07  6.77E-07 2.03E+31 1.37E+30 1.89E+31 20.95   NaN 21.95 0.11  NaN 1.08 1179  868
245 132709.67-472728.9 201.790321 -47.458044 0.3 240.3 1.2E-07    11.3     8.0    15.3     5.4     3.2     8.2    5.9    3.5    8.9 1.83E-07  6.40E-08  1.05E-07 2.21E+30 6.69E+29 1.54E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  479
246 132710.03-472127.6 201.791827 -47.357679 0.3 496.1 0.0E+00   139.3   126.4   152.4   136.7   124.7   148.8    2.7    0.0    6.9 2.61E-06  2.10E-06  5.30E-08 3.18E+31 2.73E+31 4.50E+30 20.91   NaN   NaN 3.30  NaN  NaN 1179  673
247 132710.05-473320.1 201.791880 -47.555603 0.1 358.2 0.0E+00   228.8   213.5   244.4    84.5    75.2    94.0  144.3  132.1  156.6 3.94E-06  1.06E-06  2.74E-06 7.12E+31 1.08E+31 6.04E+31 21.49 21.05 21.83 0.76 0.54  NaN 1179  859
248 132710.33-472715.0 201.793067 -47.454185 0.4 251.4 7.3E-07     7.0     4.3    10.4     7.3     4.8    10.5   -0.3    NaN    1.7 1.11E-07  8.41E-08 -4.64E-09 1.34E+30 4.06E+29 9.32E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  488
249 132710.74-473628.8 201.794790 -47.608025 0.7 520.1 8.2E-04    20.3    13.0    28.1     3.4     0.5     6.7   16.8   10.5   23.8 3.61E-07  4.62E-08  3.26E-07 4.46E+30 1.35E+30 3.11E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  808
250 132711.43-472911.4 201.797650 -47.486509 0.4 246.5 3.6E-05     6.5     3.8     9.9     5.4     3.2     8.2    1.1    0.0    3.0 1.03E-07  6.22E-08  1.91E-08 1.24E+30 3.75E+29 8.61E+29 21.36   NaN   NaN 1.40  NaN  NaN 1182  453
251 132711.46-472546.7 201.797761 -47.429654 0.4 304.4 2.6E-05    12.1     8.4    16.5     6.0     3.6     9.0    6.1    3.3    9.5 1.96E-07  7.13E-08  1.08E-07 2.36E+30 7.16E+29 1.65E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  501
252 132711.76-473240.5 201.799010 -47.544599 0.1 341.4 0.0E+00   381.3   361.6   401.2   252.9   236.9   269.0  128.4  116.8  140.0 6.17E-06  2.99E-06  2.29E-06 7.01E+31 2.86E+31 4.15E+31 21.15   NaN 21.42 1.73 1.51 2.01 1179  814
253 132711.95-472334.0 201.799805 -47.392779 0.5 400.6 1.6E-05    15.5    10.4    21.0     9.6     6.2    13.5    5.9    2.4    9.9 2.63E-07  1.21E-07  1.09E-07 3.22E+30 9.75E+29 2.24E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  613
254 132712.39-472424.0 201.801660 -47.406670 0.2 366.1 0.0E+00    70.7    61.9    79.7    41.0    34.7    47.9   29.8   24.1   36.0 1.23E-06  5.25E-07  5.71E-07 1.86E+31 8.42E+30 1.01E+31 21.64 21.34 21.88 1.87 1.50 2.35 1179  629
255 132712.43-473251.4 201.801800 -47.547630 0.4 353.8 9.3E-10    17.8    12.9    23.3     1.2     0.0     3.3   16.6   12.2   21.7 3.05E-07  1.48E-08  3.14E-07 3.68E+30 1.12E+30 2.57E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  543
256 132712.86-473456.8 201.803592 -47.582453 0.1 452.2 0.0E+00   837.6   808.1   867.5   559.0   535.1   583.1  278.6  261.2  296.2 1.41E-05  6.94E-06  5.14E-06 1.68E+32 8.21E+31 8.61E+31 21.35 21.14 21.49 1.97 1.77 2.17 1179  883
257 132714.41-473559.9 201.810047 -47.599977 0.5 513.4 6.0E-13    45.7    36.5    55.4    27.3    21.2    33.9   18.3   11.6   25.6 8.46E-07  3.77E-07  3.72E-07 1.03E+31 3.13E+30 7.18E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  780
258 132714.42-472830.2 201.810116 -47.475063 0.2 276.1 5.9E-37    39.6    33.4    46.4    32.2    26.7    38.3    7.4    4.7   10.8 7.20E-07  4.23E-07  1.50E-07 6.36E+30 4.83E+30 1.53E+30 20.91   NaN   NaN 2.83 2.24  NaN 1179  567
259 132714.66-473150.5 201.811100 -47.530705 0.1 333.3 0.0E+00   124.4   113.0   136.0    53.2    45.8    60.7   71.3   62.5   80.1 2.09E-06  6.50E-07  1.32E-06 4.86E+31 2.15E+31 2.71E+31 22.06 21.84 22.24 1.83 1.31 2.45 1179  709
260 132714.90-473530.9 201.812095 -47.591923 0.3 492.0 1.1E-32    96.2    84.4   108.1    10.6     6.1    15.5   85.6   74.8   96.6 1.65E-06  1.35E-07  1.60E-06 3.06E+32 2.17E+32 8.87E+31 23.00 22.68 23.20 2.65 1.36  NaN 1179  883
261 132714.92-472743.3 201.812196 -47.462037 0.2 287.7 7.9E-26    31.3    25.8    37.5    18.3    14.3    23.1   13.0    9.4   17.3 5.61E-07  2.37E-07  2.58E-07 7.49E+30 1.95E+30 5.53E+30 21.16   NaN 21.76 1.25 0.78 2.00 1179  563
262 132716.12-472358.9 201.817175 -47.399703 0.6 410.5 1.8E-07    16.4    11.5    21.9    12.0     8.3    16.2    4.4    1.5    7.9 3.01E-07  1.63E-07  8.89E-08 3.68E+30 1.12E+30 2.57E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  581
263 132716.25-472457.7 201.817720 -47.416034 0.3 372.7 5.1E-28    31.7    25.9    38.1    31.5    26.0    37.6    0.2    0.0    2.8 7.20E-07  5.17E-07  4.21E-09 8.59E+30 2.61E+30 5.99E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  557
264 132717.05-472819.0 201.821056 -47.471965 0.1 303.5 0.0E+00   121.1   109.9   132.4    68.7    60.3    77.1   52.4   45.0   59.9 2.03E-06  8.39E-07  9.72E-07 3.39E+31 1.62E+31 1.78E+31 21.77 21.50 21.96 1.93 1.65 2.21 1179  744
265 132717.72-472748.6 201.823873 -47.463514 0.3 314.5 3.7E-18    21.0    16.3    26.4    19.7    15.4    24.7    1.3    0.0    3.4 3.59E-07  2.45E-07  2.47E-08 4.31E+30 1.31E+30 3.00E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  536
266 132717.75-472634.9 201.823973 -47.443047 0.4 336.2 1.1E-09     9.5     6.1    13.7    12.6     9.1    16.7   -3.0    NaN    1.1 1.55E-07  1.49E-07 -5.46E-08 1.87E+30 5.66E+29 1.30E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  497
267 132718.00-472256.2 201.825030 -47.382298 0.4 469.1 8.1E-18    51.0    42.7    59.4    14.5    10.3    19.2   36.5   29.7   43.8 9.64E-07  2.07E-07  7.51E-07 3.23E+31 1.74E+31 1.50E+31 22.29 21.79 22.58 2.11 0.88  NaN 1179  664
268 132718.63-473404.5 201.827660 -47.567918 0.3 449.8 1.4E-22    60.3    51.3    69.4    22.8    17.7    28.3   37.5   30.4   45.2 1.09E-06  3.01E-07  7.45E-07 3.66E+31 1.84E+31 1.82E+31 22.29 21.86 22.55 2.01 1.00  NaN 1179  656
269 132719.47-472451.1 201.831129 -47.414219 0.6 402.8 1.9E-05    15.7    10.7    21.2     2.9     0.7     5.5   12.8    8.5   17.6 2.67E-07  3.60E-08  2.40E-07 3.23E+30 9.81E+29 2.25E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  585
270 132719.88-472250.3 201.832870 -47.380640 0.4 486.4 1.0E-20    59.7    50.6    68.9     5.1     2.2     8.6   54.6   46.1   63.2 1.07E-06  7.02E-08  1.07E-06 7.52E+31 4.57E+31 2.95E+31 22.64 22.41 22.87 2.32 1.31  NaN 1179  731
271 132719.95-472549.5 201.833150 -47.430418 0.4 376.1 1.5E-07    17.4    12.7    22.7     7.6     4.7    11.2    9.8    6.3   13.9 2.92E-07  9.36E-08  1.81E-07 3.54E+30 1.07E+30 2.47E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  536
272 132720.19-473335.3 201.834160 -47.559806 0.4 441.5 3.8E-17    46.8    39.0    55.2    30.8    25.0    37.0   16.1   10.8   21.8 8.30E-07  4.00E-07  3.13E-07 4.03E+31 3.44E+31 5.90E+30 22.19 22.04 22.36 3.27  NaN  NaN 1179  631
273 132721.12-472323.2 201.838010 -47.389786 0.2 471.9 0.0E+00   271.5   254.3   288.9   180.3   166.7   194.1   91.2   80.8  101.7 4.90E-06  2.43E-06  1.80E-06 6.14E+31 3.09E+31 3.05E+31 21.41 21.12 21.62 2.01 1.74 2.27 1179  801
274 132721.15-473233.9 201.838150 -47.542763 0.4 412.1 2.3E-13    34.8    28.0    42.3    26.1    20.7    32.0    8.7    4.6   13.4 5.91E-07  3.25E-07  1.62E-07 7.10E+30 2.15E+30 4.95E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  612
275 132721.39-473221.5 201.839148 -47.539321 0.4 407.5 8.2E-11    32.0    25.4    39.1     4.1     1.5     7.2   27.9   22.0   34.4 5.40E-07  5.08E-08  5.18E-07 6.51E+30 1.97E+30 4.54E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  647
276 132721.65-473206.6 201.840250 -47.535182 0.2 402.1 0.0E+00    80.3    70.6    90.1    76.9    67.9    86.0    3.4    0.4    6.8 1.42E-06  9.95E-07  6.68E-08 1.42E+31 1.22E+31 2.01E+30 20.91   NaN   NaN 3.30  NaN  NaN 1179  597
277 132721.66-472921.6 201.840271 -47.489344 0.4 350.7 1.0E-12    17.6    12.9    23.0    18.2    13.9    23.0   -0.5    NaN    2.8 2.89E-07  2.17E-07 -9.31E-09 3.49E+30 1.06E+30 2.44E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  543
278 132722.75-472910.3 201.844800 -47.486203 0.3 360.8 9.8E-08    14.6    10.5    19.4     2.7     1.0     5.0   12.0    8.4   16.2 3.46E-07  4.45E-08  3.15E-07 4.10E+30 1.24E+30 2.85E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  585
279 132722.88-473357.0 201.845360 -47.565853 0.3 476.3 4.9E-30    82.5    72.0    93.1    58.2    50.0    66.5   24.3   18.0   31.1 1.49E-06  7.73E-07  4.83E-07 1.63E+31 7.83E+30 8.44E+30 21.20   NaN   NaN 1.95  NaN  NaN 1179  706
280 132722.97-472907.5 201.845735 -47.485442 0.3 362.9 8.3E-19    33.2    27.3    39.9    17.2    13.1    21.9   16.0   11.8   20.9 6.69E-07  2.45E-07  3.60E-07 1.09E+31 3.90E+30 6.98E+30 21.72   NaN 22.11 1.58 0.60 2.85 1179  574
281 132723.09-473310.8 201.846218 -47.553014 0.7 449.3 2.4E-07    25.6    19.0    32.7     9.9     6.2    14.2   15.7   10.3   21.5 4.66E-07  1.33E-07  3.14E-07 5.67E+30 1.72E+30 3.95E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  644
282 132723.44-472446.7 201.847670 -47.412995 0.2 438.5 0.0E+00   109.0    97.7   120.3    52.6    45.1    60.3   56.3   48.0   64.7 1.87E-06  6.66E-07  1.06E-06 3.14E+31 8.03E+30 2.34E+31 21.64 21.36 21.82 1.23 0.84 1.47 1179  767
283 132724.03-472819.7 201.850150 -47.472157 0.3 374.0 1.2E-18    35.2    28.9    42.1    21.1    16.6    26.3   14.1    9.8   18.9 6.71E-07  2.92E-07  2.96E-07 7.74E+30 2.37E+30 5.36E+30 20.91   NaN   NaN 1.41 0.87 1.94 1179  599
284 132724.39-472511.8 201.851640 -47.419956 0.5 433.7 6.7E-08    17.9    13.0    23.4    12.9     9.2    17.1    5.0    2.0    8.6 4.90E-07  2.53E-07  1.53E-07 5.83E+30 1.77E+30 4.07E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  537
285 132724.73-472715.5 201.853060 -47.454307 0.4 390.9 5.0E-10    26.7    21.0    32.9     8.1     5.2    11.7   18.5   13.7   23.9 4.46E-07  9.96E-08  3.42E-07 5.30E+30 1.61E+30 3.69E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  662
286 132724.97-473653.7 201.854081 -47.614923 0.9 619.2 5.5E-03    14.2     6.5    22.4    11.2     6.4    16.5    3.0    0.0    8.7 3.71E-07  2.37E-07  8.40E-08 4.97E+30 1.51E+30 3.47E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  919
287 132725.13-473459.4 201.854718 -47.583167 0.6 535.1 2.2E-06    31.3    22.9    40.3    18.9    13.4    24.8   12.4    6.3   19.1 5.55E-07  2.51E-07  2.40E-07 6.75E+30 2.05E+30 4.70E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  812
288 132727.43-473132.4 201.864331 -47.525667 0.1 439.9 0.0E+00   355.0   335.6   374.7   263.5   247.0   280.1   91.5   81.1  102.0 6.13E-06  3.38E-06  1.73E-06 5.82E+31 3.20E+31 2.62E+31 20.91   NaN   NaN 2.14 1.97 2.33 1179  845
289 132728.31-472422.3 201.867964 -47.406204 0.2 493.3 0.0E+00   167.3   153.4   181.4   107.3    96.7   118.1   60.0   51.0   69.1 3.12E-06  1.48E-06  1.22E-06 3.58E+31 1.28E+31 2.30E+31 20.95   NaN 21.36 1.58  NaN 1.90 1179  776
290 132729.29-473634.5 201.872061 -47.609604 0.5 632.8 2.7E-19    82.5    70.5    94.6    29.0    22.6    35.8   53.5   43.5   63.6 2.25E-06  6.49E-07  1.54E-06 5.98E+31 3.02E+31 2.96E+31 22.15 21.93 22.28 2.01 1.63 2.37 1179  915
291 132729.31-472553.5 201.872143 -47.431533 0.1 460.4 0.0E+00   487.3   464.7   510.2   340.2   321.5   359.0  147.2  134.3  160.1 8.50E-06  4.37E-06  2.82E-06 8.46E+31 4.15E+31 4.32E+31 20.91   NaN   NaN 1.97 1.82 2.10 1179  823
292 132730.69-472654.9 201.877884 -47.448607 0.3 454.5 2.1E-23    58.2    49.4    67.1    24.7    19.5    30.4   33.5   26.8   40.7 1.01E-06  3.16E-07  6.34E-07 1.48E+31 2.61E+30 1.22E+31 20.91   NaN   NaN 0.89  NaN 1.29 1179  684
293 132730.89-473428.6 201.878715 -47.574632 0.6 559.1 1.4E-07    34.8    26.8    43.4    15.2    10.6    20.3   19.6   13.2   26.7 9.05E-07  3.19E-07  5.43E-07 1.16E+31 3.52E+30 8.08E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  765
294 132732.19-472510.2 201.884152 -47.419504 0.5 504.7 1.4E-08    34.2    26.6    42.2    17.7    12.8    22.9   16.5   10.8   22.6 7.44E-07  2.84E-07  3.94E-07 9.10E+30 2.76E+30 6.34E+30 21.36   NaN   NaN 1.40  NaN  NaN 1182  643
295 132733.26-473432.0 201.888588 -47.575574 0.5 580.3 5.8E-18    65.0    54.7    75.5    42.8    35.6    50.3   22.2   15.1   29.7 1.74E-06  9.54E-07  6.26E-07 2.68E+31 1.52E+31 1.16E+31 21.53   NaN 21.76 2.20 1.53 2.61 1179  753
296 132734.11-473148.9 201.892150 -47.530265 0.4 508.8 1.4E-18    60.4    50.7    70.2    38.6    31.9    45.6   21.8   15.1   28.9 1.12E-06  5.53E-07  4.35E-07 1.51E+31 7.96E+30 7.10E+30 21.59   NaN 22.13 2.08 1.21  NaN 1179  765
297 132734.61-473237.3 201.894241 -47.543696 0.2 532.6 0.0E+00   230.0   213.8   246.4   127.6   116.0   139.4  102.4   91.1  113.8 5.07E-06  2.29E-06  2.39E-06 6.41E+31 2.36E+31 4.05E+31 21.19   NaN 21.53 1.61 1.36 1.96 1179  831
298 132737.64-472633.5 201.906844 -47.442644 0.4 528.2 1.1E-19    73.2    62.7    83.9    36.2    29.3    43.4   37.0   29.3   45.1 1.32E-06  5.06E-07  7.21E-07 1.78E+31 4.31E+30 1.35E+31 20.97   NaN 21.75 1.18 0.83 2.05 1179  767
299 132739.63-473025.4 201.915126 -47.507071 0.7 540.1 4.8E-09    28.4    21.7    35.7    15.8    11.3    20.8   12.6    7.7   18.1 1.33E-06  5.81E-07  6.33E-07 1.67E+31 5.08E+30 1.17E+31 21.36   NaN   NaN 1.40  NaN  NaN 1182  633
300 132743.32-472810.7 201.930534 -47.469663 0.6 569.8 3.2E-24    54.6    46.5    62.8    18.8    14.2    24.0   35.8   29.5   42.6 4.13E-06  9.15E-07  3.14E-06 1.05E+32 3.81E+31 6.71E+31 22.17 21.59 22.52 1.59 0.48  NaN 1179  655

